Jan-nano Technical Report

Most language models face a fundamental tradeoff where powerful capabilities require substantial computational resources. We shatter this constraint with Jan-nano, a 4B parameter language model that redefines efficiency through radical specialization: instead of trying to know everything, it masters the art of finding anything instantly. Fine-tuned from Qwen3-4B using our novel multi-stage Reinforcement Learning with Verifiable Rewards (RLVR) system that completely eliminates reliance on next token prediction training (SFT), Jan-nano achieves 83.2% on SimpleQA benchmark with MCP integration while running on consumer hardware. With 128K context length, Jan-nano proves that intelligence isn't about scale, it's about strategy.

==> ascii-art.txt <==
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
#%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
##%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
*####%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
 +*###%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
  -*###%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
    +###%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
     -##%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
       +##%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
        -##%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
         .+####%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
.          -*###%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
*-           +###%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
#*=.          -*###%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
##**=          .+*##%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%##**+.          =*###%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%#########
%%###**=          :*###%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%#######%%%@@@@@@@@@@@
%%%###**+:          +*##%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%#*###%@@@@@@@@@@@@@@@@@@@@@@@
%%%%%###**-          .*####%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#####%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%###*+:          =####%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%####@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%###*=          :*###%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%##%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%###*+:          =####%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%##%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@%%%%%%%%%##**=          :*###%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@##%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@%%%%%%%%###*+-          =*###%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%##%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@%%%%%%%%%%###*+.         :*###%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@##%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@%%%%%%%%###**-          =####%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%#%@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@%%%%%%%###**+.         :*###%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%#%@@@@@@@@@@@@@@@@@@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@%%%%%%%%###**-          =###%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@##%@@@@@@@@@@@@@@@@@%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@%%%%%%%%###*+:         :*###%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@##%@@@@@@@@@@@@@@@@%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@%%%%%%%%%###*=          =*##%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#+@@@@@@@@@@@@@@@##@@@@@@@@@@@@@@@@%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@%%%%%%%%###*+:         :*##%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@-#@@@@@@@@@@@@@%#@@@@@@@@@@@@@@@@%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@%%%%%%%%###**=.         =###%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@:=@@@@@@@@@@@@%#@@@@@@@@@@@@@@@%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@%%%%%%%%%%%##**=         -*#%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%. #@@@@@@@@@@%#@@@@@@@@@@@@@@%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%###+:         +##%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@. =@@@@@@@@@%#%@@@@@@@@@@@@@%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%###*=.        -*##%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@- :#@@@@@@@@%%@@@@@@@@@@@@@%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%###*-        .*##%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@+:==@@@@@@@@%@@@@@@@@@@@@%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%##*+.        =##%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#:#=*@@@@@@@@@@@@@@@@@@@%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%###*-        .*#%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@-*#=%@@@@@@@@@@@@@@@@@%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%##*+.        =#%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@+-@**@@@@@@@@@@@@@@@@@%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%###*=        .*##%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@-%%*%@@@@@@@@@@@@@@@%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%##*+:        =##%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@=+@%*@@@@@@@@@@@@@@%#%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%##*=        .*##%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%:@@%%@@@@@@@@@@@@@%##%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%###*:        =##%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@-#@@%@@@@@@@@@@@@%####%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%##*+        .+##%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%=@@@@@@@@@@@@@@@########%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%###*=        =##%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@-%@@@@@@@@@@@@@%########%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%###*-       :*#%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*=@@@@@@@@@@@@@#*#######%#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
##%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%###+.       =##%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@-@@@@@@@@@@@@%**########%@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
.*##%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@%%%%%%%##*-       .*#%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*+@@@@@@@@@@@@***########%@@@@@%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
   +###%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%##*+.       =##%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@:@@@@@@@@@@@@#***#######%@@@@%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
     =*##%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%##*=       :*#%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@-*@@@@@@@@@@@%*****#####%@@@%#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
       -*#%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%####+:       +#%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@##@.@%@@@@@@@@@@#****#####%@@%##%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
         -*##%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%##*=.      :*#%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%#%@==%%%%@@@@@@@@*****####%@@%##@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
+-         -*###%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%##*-       =##%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@##@@@.#%%%%%@@@@@@#******##%@@###@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
#**-         :*#####%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%#+.      .*#%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%#%@@@#-%#%%%%@@%@@@*******##@@###@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
###**-         .+*###%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%#*=       =#%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%#@@@@@=#######@%%@@#*******#@%**#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%#####*=         .+*#####%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%##*-      .*#%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#%@@@@@@=%#*****%%%@%********##**#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%####*=.        .+######%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%##+       =##%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#@@@@@@@#*#*****+-  #+++*****##***@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%###*=.         +*####%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%##*=      .*#%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@@@@@@*%#***+++  :*=++*****#***@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@-  @@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%###*+:         =#####%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%##*:      =#%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@@@@@@@#%#**++=+  =+=++++******@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@.  @@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@%%%%%%%%####*+:         =*####%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%#*=      :*%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@%%##**+==-  +==+++******%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@   @@@.    +@@@      +@@@@@@@@@@@@+    
@@@@@%%%%%%%%%###+-         =*#####%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%###*-      =#%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@@@@@@@@@#%##*++=+   *==+++*****%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@.  %%   --  -#%   ..   @@@@@@@@@@@.   .
@@@@@@%%%%%%%%%####*-         -*#####%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%##+.     :*%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@@@@@@@@@@#%##*++=-  -+==+++****#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*@@@.  %%#=      #%  ###:  @@       @@   #*
@@@@@@@@@%%%%%%%%%###*=.        -*#####%%%%%%%%%@@@@@@@@@@@@@@@@@@@@%%%%%%%%%##*-      =#%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@%%%%#*++=:  +===++++**#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@:  @@   %#        #%  #%%=  @@@@@@@@@@@   %#
@@@@@@@@@@@%%%%%%%%####*+.        :+*###%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@%%%%%%%%%##*-     -*%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@@@@@@@@@@@@%%%%#**++   *===+++***@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%   -   @%   =.   %%  @%%+  @@@@@@@@@@@.  %%
@@@@@@@@@@@@@@%%%%%%%###**+.        :+*####%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@%%%%%%%%##+.    .+%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@@@@@@@@@@@@@@%%%%%#*++  -+==+++***#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@    %@@@@       @@  @@@%  @@@@@@@@@@@# =@@
@@@@@@@@@@@@@@@@%%%%%%%####*=.        :+*####%%%%%%%%@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%#*=     =#%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@@@@@@@@@@@@@@@%@@@%#*#++**+==+++**#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@%%%%%%%%####*+-        .*#####%%%%%%%%%%@@@@@@@@@@@@@@@@@@@%%%%%%%###*-    :*%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@@@@@@@@@@@@@@@@@@@@%%%#%= #++++++***@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@%%%%%%%####**=.       .+*####%%%%%%%%%%%@@@@@@@@@@@@@@@@%%%%%%%%%%%#+:.  .+%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@@@@@@@@@@@@@@@@@@@@@@@%%%# -*+++++***#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@:+@@@%   #@
@@@@@@@@@@@@@@@@@@@@@@%%%%%%%#####*=.       .=**###%%%%%%%%%%@@@@@@@@@@@@@@%%%%%%%%%%%%%%#+:...=#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@%@. *+++++****@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@    @@: -@:  
@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%####*+:        =*####%%%%%%%%%%@@@@@@@@@@@@@@@@@%%%%%%%%%%%*=:::-*%@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@#  %+++*****%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#  @@@@@@  *
@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%####*+:        -*####%%%%%%%%%@@@@@@@@@@@@@@@@@@@%%%%%%%%%#+-::-=#%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@: :#+*******@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@  @@@:   @@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%###**+:        -*####%%%%%%%%%%%@@@@@@@@@@@@@@@@%%%%%%%%%%*+---=*%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@  =#*******#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@  @@     :@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%###***-        :+####%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@%%%%%%#*=--=+#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%  +#*******%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*+++*@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%####**=        :+####%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@%%%%%#+===+*%@@@@@@@@@@@@@@@@@%%@@@@@@@@@@%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%*  ********#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%###**=        .+*###%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@%%%%%#++++*%@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%#@+  *******#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%####**+.       .+####%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@%*+++*#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@##@-  +#*****#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%###**+:       .+####%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@%#*++*#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*:%@@@##@-  +#****##@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%###*+-       .+*####%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@%#****#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@=-%@@@@##@-  =%****#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%#####*-       .=*###%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@%%#***#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@==%@@%@@##@=  -%***##%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%#####*-        =*###%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@%%#***#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*+@@@@%@@##%+   %**###%@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%###*-        =*#%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@%%%#**#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@###*   #**##%@@%++**#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%###*=.       =###%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@%%##*#%%@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@###%   =%*#%%*==+****#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@%%%%%%####*=.       +###%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@%%####%@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@###@    %%%+:-=*###%%##%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%####*+:       =##%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@%%###%%@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@###@-   *#=-=*###@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%###*+:       =###%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@%%##%%%@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#%#%%%@ =%==+##**@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%#####*-       =##%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@-@#%%%@@++**%##@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%###*=.      =##%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@-=%@#%@*+#####@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%###*+:      =#%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@.:#@@%++%%%%%@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%###**-     .=#%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@% #%####%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%###*=.    .=#%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@+:####*@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%###*=.    .=*%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@:=%%%#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@+%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%##*=:    .=*%%%%%%%@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@.%%%#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@@@@@@@@@@@@@@@@@@@@@@**@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
#%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@%%%%%%%%%##+:    :=*%%%%%%%%%@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%+%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*@@@@@@@@@@@@@@@@@@@@@@@@*+@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
#####%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%#*-.  .:=*%%%%%%%@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#*@@@@@@@@@@@@@@@@@@@@@@@*+#@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
**########%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%#*=.....=*%%%%%%@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#+*@@@@@@@@@@@@@@@@@@@@@@#++@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
 .=****######%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%*=:...:=#%%%%%%@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@@@@@@@@@@@@@@@@@@@@@@*@%=%@@@@@@@@@%+=#@@@@@@@@@@@@@@@@@@@@@#++%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
     -++***######%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%##*-:.::+#%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@@@@@@@@@@@@@@@@@@@@@=#@%===+#@@@@@@@%*%@@@@@@@@@@@@@@@@@@@@%+++@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
        .=+****#####%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%##*=:::-+#%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@%%@@@@@@@@@@@@@@@@@@@@@@==+*+====--===++++*@@@@@@@@@@@@@@@@@@@@@++=%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
+=-.        :=+****####%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%#*=----+#%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%@@%%%@@@@@@@@@@@@@@@@@@@@@@========------===---*@@@@@@@@@@@@@@@@@@@*=++@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
++++=-.        .-+****#####%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%##*==--=*#%%%%%%%@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#%%%@@%@%@@@@@@@@@@@@@@@@@@@@@@+=====---------------=@@@%@@@@@@@@@@@@@@#===%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
+++++++==:         :=+****#####%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%*+====*#%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%@@@%@@@@@@@@@@@@@@@@@@@@@@*#@%#*+=---------------*%%++%@@@@@@@@@@@@+===@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
*++++++++++=-.        .=+****#######%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%#*+==++*#%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%@@%@@@@@@@@@@@@@@@@@@@@@@@+--*%@@@@@@%##**++=------*%=--*@@@@@@@@@@#===+@@@@@@@@@@@@@@@@@@@@@@@@@@@@
++++*+++++++++==:        .-++*****#######%%%%%%%%%%%@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%#*++++*#%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%@%@@@@@@@@@@@@@@@@@@@@@@@%===--=%@@@@@@@@@@@@@@%#*++*=:::=#@@@@@@@@*==-+@@@@@@@@@@@@@@@@@@@@@@@@@@@
  -=++++++++++++++=-.        :=++****#######%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%#*++++*#%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#%%%%@@%@@@@@@@@@%@@@@@@@@@@@@@+@@@@@@@@@@@@@@@@@@@@@%%@@@@@#+=-:-*@@@@@@@@#=--+%@@@@@@@@@@@@@@@@@@@@@@@
     .-=++++++++++++===.         -=++****#######%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%**+***#%%%@@@@@@@@@@@@@@@@@%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%@%@@@@@@@@@@@@@@@@@@@@@@@===*@@@@@@@%++++++**#@@%%%%%%%%@@@%*-:+%@@@@@@@@+--:::=*%@@@@@@@@@@@@@@@@
.        .-++++**++++++++=-.        .-=++*****#####%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%#*****#%%%@%@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@%@@@@@@@@@@@@@@@@@@@@@@+----+@@@@@#:  :---==*#       -=+*%%@%%+--+@@@@@@@@#-:::::::::::::::----=
**+=.        :=++++*+++++++===:         :=++****######%%%%%%%%%%%%%%%%@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%#****##%%%%%%@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%@%@@@@@@@@@%@@@@@@@@@@@@*---:-*@@@@%.        +*              -*%%%+::=%@@@@@@@%=:::::::::::::::::
#****++-.        -=+++++++++++===-.        .=++******#####%%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@%%%%%%%##***##%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%@#@@@@@@@@@@@@@@@@@@@@@%---::=%@%%@*        :+                 :*%%%+::-+%@@@@@@%=::::::::::::::
%%####****=:        .-+++++++++++++=-.        .=++*****######%%%%%%%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@%%%%%%%%##***##%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@%%@%%@@@@@@@@%@@@@@@@@@@@@---:::+%@%%%-        *                  .*#%%%#=:..:-+#@@@%=:::::::::::.
%%%%#####****+=:        :=++++++++++++=-:.        :=+*******######%%%%%%%%%%%%%%%%%%@@@@%@@@@@@@@@@@@@@@@@@@@@@@%@%%%%%%%%%%#***##%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@%@@#%@@@@@@@@@@@@@@@@@@@@=---:::+%%%%%        -.                 -= =%%%+--..:..:-=+**-........  
%%%%%%%######****+-.       .-=+++++++++++==-:        .-++*****########%%%%%%%%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%##*##%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@@@%*@@@@@@@@%@@@@@@@@@@@#---::::+%%%%#        =                 =    #%%= .....:::::..          
%%%%%%%%%%%%%#####***+-.       .-=+++++++++++=-:.       .-=+*****#######%%%%%%%%%%%%%%%%%%%%%%@@@@%@@@@@@@@@@@@@@@%@%%%%%%%%%%%%#####%%%%%%@%%@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*#@@@@@@@@%@@@@@@@@@@@--::::::=#%###        -.             .-      *%%*   ..:::..:..         
@%@%%%%%%%%%%%%%%#####***+-.       :=+++++++++++==-:        :=++*****#########%%%%%%%%%%%%%%%%%%%%%%%@@@%@%@@@@@@@@%%%%%%%%%%%%%%%%####%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%+%@@@@@@@%%@@@@@@@@@@=-::::::::*####=        -           -         *%=    ..........        
@@@@@@@@%%%%%%%%%%%########**+-        :=+++++++++++==-.       .-+********########%%%%%%%%%%%%%%%%%%%%%%%%%%%@%%%%%%%%%%%%%%%%%%%%%%#####%%%%%%%%%%%@%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#+%@@@@@@@%%@@@@@@@@@#:-::::::: .*####          =-.  :=-            :#       .:..:..        
@@@@@@@@@@@%%%%%%%%%%%%%#####****=.        :=+++++++++++==-        :=+*******########%%%%%%%%%%%%%%%%%%%%%%%%@%%%%%%%%%%%%%%%%%%%%%%%%#####%%%%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@**@@@@@@@@%@@@@@@@@@@-:::::::    :#####                                       ....         
@@@@@@@@@@@@@@@%%%%%%%%%%%%%#######*+=.        -++++++++++++==:        -++*******#########%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%####%%%%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@%*#@@@@@@@@%@@@@@@@@@*:::::.        *#**#*                                                 
@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%###****+=.       :=+++*+++++++==-.       :=++********#########%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@%*%@@@@@@@%%@@@@@@@@@-:::.            +*##************+=                                  
@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%######***+=.       :=+++*++*+++++=-.      .-=+*******#########%#%#%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@@%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@%#%@@@%#%@@%@@@@@@@@*:-==:                                                               
@@@@@@@@@@@@@@@@@@@@@@@@%@%%%%%%%%%%%%%%#####***+-.      .-=+********+++=:       :-++*******##########%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@@@%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@%##@@@@@@@@@@@+=-   :-                                                            
%@@@@@@@@@@@@@@@@@@@@@%@%@%%%%%%%%%%%%%%%%%%####****=-.      :=++******+**++-.      .-=+*******############%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@@@%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@%%#@@@@@@@@@%==      .::.                                                       
@%@%@@@@@@@@@@@@@@@@@%%%@@@%%%%%%%%%%%%%%%%%%%%######**+=-.      :=+********+++=-.      :-++******############%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@@%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@%%##@@@@@@@@#+-          .:---:::..                                            
%%%%%%%%%%%@@@@@@@@@%%@%%%%%%%%%%%%%%%%%%%%%%%%%%%%######**+=:      :=+*******+++++-:      .-=+******#############%%%%%%%%%%%%%%%%%%%%%%@@@@%#%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@%%@@@%%##@@@@@@@*=:                                                               
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@%%%%%%%%%%%%%%%%%%#########**+=-.    .:=++******++++=-.     .-=++********##############%%%%%%%%%%%%%@@@%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@##%%#@@%#%**@@@@@%==.                                                              
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%#######****=-     .:=+*******++++=-.     .-++*********###############%%%%%%@@%#%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%*###@@%%%**@@@@#-=.                 -                                           
**#####%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%#####***=:     .-=+******+++++=-     .:-=+*******################%@@%#%%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@=*##@@%##**@@@#-+.                :                                      .... 
  .-=**#####%%##%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%#######***+=:.   .:=++********++=-:.   .:-=++*******###########%@%##%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*+@@@@%####@@*:=.               .                                     .:::: 
       .:=+**#########%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%#########***+=-....:-=++*******+++=-:.....:=++*******####*#*@@#%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%*%@@@%%%#%@# ==               .                                   ...... 
=-.          :-=+***#####%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%########***+=-:...:-==+*****+**++=-:...::-=+********##@@##%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@%#@@@@%%#%#  =-             :                                  :..:::: 
#***+=:.          .:==+**######%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%########***+=--::::-=++***+***+++=--::::-=++++***@@##%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@@%@@@@@%%%   :=.          -                                 .::::::: 
%#%%###**+=-.           .-=**######%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%##########*****+==-:::-==+++***+*+++==------===+@@##%#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%@@@@@@@@@@%=    --.                                        .:::.:::: 
%%%%%%%####***+=:.           .-=+*####%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%##########*******+=------=+++*****++++===--==@@###%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%@@@@@@@@@@@#.                                             ..::::::: 
%%%%%%%%%%%#####***+=-:.         .-=*###%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%###############*******+==----==++++++++++++++@@##%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%#%@@@@@@#%@@@@%=                                           .:::::::. 
%%%%%%%%%%%%%%%#######****++==::::-=+**##%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%###############********+++======++++++++*+@@##%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%@@@@@@%:  -*%%@#                                         .:::::::  
%@%%%%%%%%%%%%%%%%%%#####**********##**##%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%###############***********++======++++*+#@%##%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%@@@@@@@@=        =                                         :::::   
%%%%%%%%%%%%%%%%%%%%#####**********#######%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%#################*************+++====++*@%#####@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%@@@@@@%##                                                  ::     
@@@@@%@@@%%%%%%%%%%%%##**++=--:...:-=+**#%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%#%%%%##################*##**#**************++++%@%###%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%@@@@@@@%-==                                                  =    
@@@@@%@@@@@%%%%%%%%%%%%##*+-.       .:-=*#%%%%%%%%%%%%%%%%%%%%%%%%%%###***###########################*#**************+#@%#####@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%@@@@%%%#. :-                                                  :  
@@@@@@@@@@@@%%%%%%%%%%%%%%%##**+=--:..:-=*#%%%%%%%%%%%%%%%%%%%%%%%%%%%###**++++***###################*#***************@@#####@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%@@%%%%%%-   .:                                                  
@@@@@@@%%%%%%%%%%%%%%%%%%%%%%%############%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%######**++++***##############****************#@%####%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%@@@%%%%%%+                                                      
@@@@@@@@%%%%@@%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%##############***********##**###****************@@%#%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%@@@%%%%%%#-                                                    
@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%##**********#*#######***********#*##**************+#@%#%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%@@@%%%%%#%*.                                                  
@@@@@@@@@@@@@%@@@@%@%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%##*++=----===++****************#****#*************@@%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%@@@%%%%%%#%+                                                 
%@%@@@@@@@%@@@@@@%%@%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%###***+=====++++********###########************#@%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%@@@@%%%%%%#%+                                               
%%%#%%%%%%%%%%%@%%%@%%%@@@%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%############################*#*************%@%###%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%@@%%@%%%%###%=                                             
%%%%%%%%%%%%########%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%#######################*****************@@%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%@@@@@%%%%%####=                                           
%%%%%%%%%%%%%%%%%%%%%%##******###%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%###########################*#******#%@@@@@@@%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%@@@@@%%%%%%##%%+                          :+.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%####**+*+****##%%%%%%%%%%%%%%%%%%%%%%%%%%%%%##########################***%@@@%%#######%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%@@@@@%@%%%%%%%%%*:                                      
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%#####***++++++***####%%%%%%%%%%%%##############################*#@%###########%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%@@@@@@%%%%%%%%@%%#=                                    
###############%%#%%%%%%%%%%%%%%%%%%%%%%%###%#####***+++=+++***#####%%#############################*@@#########%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%@@@@@@@@%%%%%%@@%%%+.                                 
*#*###################%%%##%%###%#%%%%#####################*****+++++****##########################*@@#####%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%@@@@@@@@@%%%%%@@%%%%*:                          :===+
.::--=+++******#######################################################*****++**********############*@@###%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%@@@@@@@@@@@%%@@@%%#%%=                         .-=-
              .::-=+++************#########################################*************************@@###%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%@@@@@@@@@@@@@%@@@%%##%#.                          
*********+=-:.             .:-==++****************####****###*******##******************************%@###%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@%%%%#@=                        
++++++******************++=:.            :-==++*****************************************************%@###%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@%%%#%%.                     
     ..:--==++++++++++++++++++++++**+++==-:.           ..-==++++************************************#@###%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@%%%%%#                   
+=--::...            ..::--===+++++++++++++++++++====---::..   ......::-==++++++*******+++++++***+***@###%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@%%%%%%+                
#*#*********++++===--:::...          ...:::--======+====+++++++++========-=-------===++++++++++++++++@%#%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@%%%%%#=             
#######*#********************+++++===---:::.....   ......::--=========+++++++++++++++++++++++++++++++#@#%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@%%%#-          
#########*************************+*++++++*++++++++=====----:::::::::-------======+++++++++++++*##%%%@@#%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@%%@@#.       
*###*********************************+++*+*+++++++++++++++++++++++++++++++==========++++++*#%@@@%%%######%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@%%%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@+     
**************************************+****++++++++++++++++++++++++++++++++++++++++++++++*@%*##############%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@%%@@+-
***************************+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++=%@#######%%%%@@@@@@@@@@@@%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@%@@@
*******++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++%@#####@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
+++++++++++++++++++++++++++++++===============================================++++++++++*@%####@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
++++++++++===============================-========-================================+++++#@%####@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
===================-==-----------------------------------------------=----=---=======+++#@%###%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@
::::::::.................... .                                                .....:---=#@%##%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@
                                                                                  .:-==+%@%#%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%@@%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@
                                                   .......:::::::----------========+++*%@%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@
=====---------------------------------------------------------==-=============+=+++++*%@###%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@
++=+===========================--======================================++++++++++++*#%%####%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@
++++++++++++++++=========================================================+++++++++*%%#####@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%##*****+++++++++***#
++++++++++++++++====+==================================================-------==+%%######@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%*=--:--------------------------=
++++++++++++++++==========================------::::....                      .=%*#####%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#+==------------=+*%%@@@@@@@@@@@@@@@@@@@@@
+++==+========-----:::..                                           ....::-::-=########@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#*+====-------=+*%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
..                                           .....:::::::---------------====*%######%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#+=----------=+#%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
                           ........:::::::::----------=========--=======+++#%######%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%*=---------=+*#%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
---------------:::::::......:.....::::::::-----======================++++*@%#####%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%*=---::::-=+*#%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
+++++++========-------------=============++++=+++++++=======+++++++*****@@#####%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*=::-:::::::-*#%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
********++++++***+++++++++++++++++++++++++++=+++++++******************%@%####%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%+-:::::::::::::+###%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
**************************+++++++++++++******************#**###*****#@@%#%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@@@@@@@@@@@@@@@@@@@@@%%%%%@@@@@@@@@@%=::::::::::::::::-*###%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
###************************#########################***************#@@%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%@@@@@@%=:::::::.::.:...::::=*###%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
*****##########################################*******++++++++++++%@%###%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@%%@@@@@@@@@@@@@@@@%%%%%%%%%%%%%@@%=::::::::::...........:+*###%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%##%%%%################*****+++++++++*******##*####@@%#%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@@%%%@@@@@@@@@@@@@@@@%%%%%%%%%%%@@+-:::::::.-=+=...........:+*####%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%##%#####******+++++++********##################%@%###%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@%%%%%@@@@@@@@@@@@@@@%%%%%%%%%@@#=-:::::.:-++***+...........:+**##%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%#####****++++++++*****################################%@%#####%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@%%%%%%%%@%@@@@@@@@@@@@%%%%%%%@@*--::::::-+*******+.         .-+**##%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
##*************########%%%%####%############################%@@%#####%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@%@%%%%%%%%@%@@@@@@@@@@@@%%%%@@%+-::::::-=*****++++++:         .-***###%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
***#####%%%%%%%%%%%%%%%%%%%%%##############################%@@%###%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@%%%%%%%%%@%%@@@@@@@@@@@%%@@%+-:-:::::=*******++++++:         .=***###%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%%%%%%%%%%###############################%@@##%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@%%%%%%%%%%%%%%@@%@@@@@@@@@@@@@%=:::::::-=***********+++=:         .=***##%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%%%%%%%%%%###############################%@###%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@%%%%%%%%%%%%%%%%@@%@@@@@@@@@@@%=--:-::-:-*##********+++++=:         :+**####%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%%%%%%%%%%###################***++=-----*%######%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%@@@%%%%%%%%%%%%%%%###@@%@@@@@@@@@%=:---:::::=*#**********+++++=:         :++**##%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%%%%%%#%##########*##***+==-:... .   .-+%#######%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@%%%%%%%%%%%%#####%#%@%@@@@@@@@*---=+-:::-=*#**********++++++=-         -+***###%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%##%%##########**+=:..         ..:-=*#@%*######%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@%%%%%%%%%%%######%%###@@@@@@@%#*=--=*+::::=***********+++++++==-         =+***###%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%#%%%##############**+=-:..        ..:-=++***#####@%#######%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@%%%%%%%%%%#####%%%%%%%##%@@@@@+++++++**=:::-+*************+++++==:        .=+***##%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%##########**+=-:..          .:-=+***###########%%@%######%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@%%%%%%%%%#####%%%%%%#######%@%+=====+##**=:::=*************+++++===-        .=+***##%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
#####**++=-:..          ..:==+***################%%%@%####%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@@%%%%%%#####%%%%%%%%%##****#%%+======*##***=:-+***************++++===:        :++**###%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
==-:.           .:-==+***####################%%%%%%@%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@%%%%%######%%%%%%%%####****#%*=====-+####***=-+*##************+++++===-        -++**###%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
       .:-==+**############%%%%%%%%%%%%%%%%%%%%%%@@%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@@%%%%#####%%%%%%%%%%###******%%+=====+#%#*#****=-***###***********++++===-        -++***##%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
:-==+**########%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@%%%%####%%%%%%%%%%%####*****#@#======+#%%#%#****+=*****##**********++++===-        =++***####%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
##%%%#%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@@%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@%%#####%%%%%%%%%%%%%##******#@@*=======#%#++*%#***++*****************++++===-       .=++***###%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@@%%%@@@@@@@@@@%%%%%%%%%%%%%%@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@@%%####%%%%%%%%%%%%%%#*****##%@#=======+##*=+*++###*******************+*++++===.      .=++***###%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@%%%%@@@@@@@@%%%%%%%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@%#####%%%%%%%%%%%%%%%#*****###@@*=======+##+++**++**%#**##********###*****+++++==.      .=++**###%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@%%%%@@@@@@@@@%%@%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%#@@%#####%%%%%%%%%%%%%%##*****##%%@@========#%*++++****#@%%%#*##*********###****+*++++:      :=+***###%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%@@@%%%%@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@@%###%%%%%%%%#########*++***#%%%@%========**+++++***%@@@@@%%##########***#**#****++++-      :++***###%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%#%@@%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@%##%%%%%%%%#########**+++*##%%%%@#=+========++++++*#@@@@@@@@@%###########***##****++++=      -+***###%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%#****@@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@%####%%%%##########**++++**#%%%%%@%==++++==-..-+++**%@@@@@@@@@@%###############*******++=      -****###%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%%%%%%##*++====+*@@%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@%#################***++++*#%%%%%%%@@*%%@@@@@%*=:.:=+*@@@@@@@@@@@@@%#%############*********+:     =***####%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%%%%%%%#**+==-----==+#@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@%###############******++**#%%%%%%%%@@******##%@@@@#=-=%@@@@@@@@@@@@@@%%%%#############******+-     =***###%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%##*+=--------===+*#@@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@%##**######***************##%%%%%%%%@@******###@@@@@@@%##@@@@@@@@@@@%%@@%%%%%%%%%%#######******=    .+*#####%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%###*+==----------==+*#%%%@@@@%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%@@%###**********************###%%%%%%%%@@*****###%@@@@@@@@@%%@@@@@@@@@@@@@@@@%%%%%%%%%%%%%#####****+    .+*##%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
*+--:::::::---==*##%%%%%%%%%@@@%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@%#####**********++*++*******###%%%%%%%@@*****####@@@@@@@@@@@@%@@@@@@@@@@@@@@@@%%%%%%%%%%%%%%%#####**:   .**####%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
--::::::-=*#%%%%%%%%%%%@%@%@@%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%@@###******++++++++====-==++***###%%%%%%%@#*#*####%@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%####*-   :*####%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
:::=+*#%%%%%%%%%%%%%%%%@@@@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%@@*******+++++===-:.....:::=+***###%%%%%%@%*#*#####@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%####+   :##%%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
*#%%%%%%%%%%%%@@@%%%%%@@@@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%#@@*****++++====-:.       ..:=+***###%%%%%@@***#####@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%%%%*.  -#%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%%%%%%%%%@@%%@%%@@%@@%@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@#%@**+++++====-:.          .-=++***###%%%%@@#*#*####%@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%%%%#-  =%%%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%%@%%%%%%%%%%@%%@@@@@@@@%%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%*%%*++====--:.           .:=+++****#####%@@#**#####%@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%%%%%=..+%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
%%@@%@@@@%%%%@@@@@%%%@@@@%%%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@%**%#+===--:.            .:-==++****####%@@%***#####%@@@@@@@@@@@@@@@@@@@@@@%@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@*::+@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

